Succinctness of Cosafety Fragments of LTL via Combinatorial Proof Systems (extended version)

This paper focuses on succinctness results for fragments of Linear Temporal Logic with Past (LTL) devoid of binary temporal operators like until, and provides methods to establish them. We prove that there is a family of cosafety languages (Ln)_{n>=1} such that Ln can be expressed with a pure future formula of size O(n), but it requires formulae of size 2^{\Omega}(n) to be captured with past formulae. As a by-product, such a succinctness result shows the optimality of the pastification algorithm proposed in [Artale et al., KR, 2023]. We show that, in the considered case, succinctness cannot be proven by relying on the classical automata-based method introduced in [Markey, Bull. EATCS, 2003]. In place of this method, we devise and apply a combinatorial proof system whose deduction trees represent LTL formulae. The system can be seen as a proof-centric (one-player) view on the games used by Adler and Immerman to study the succinctness of CTL.

==> equivalences/eq1.txt <==
!( ((p1 | F q1) & (p2 | F q2)) <-> F(O(q1 | O(Z(False) & p1)) & O(q2 | O(Z(False) & p2))) )


==> equivalences/eq10.txt <==
!( 
  ((a | b) & (c | d | e))
    <-> 
  ((a & c) | (b & c) | (a & d) | (b & d) | (a & e) | (b & e))
)


==> equivalences/eq2.txt <==
!( F(p1 & p2 & (X F (p1 & F(p2 & X F (p1 & p2))) | X F (p2 & F(p1 & X F (p1 & p2))))) <-> F(p1 & p2 & X F(p1 & X F (p1 & p2)) & X F(p2 & X F (p1 & p2))))


==> equivalences/eq3.txt <==
!( F((p1 & X F p1) & (p2 & X F p2)) <-> F(O(p1 & Y O(p1 & p2)) & O(p2 & Y O(p1 & p2))) )


==> equivalences/eq4.txt <==
!( F((p1 | X F p1) & (p2 | X F p2)) <-> (F(p1) & F(p2)) )


==> equivalences/eq5.txt <==
!( G((p1 & G q1) | (p2 & G q2)) <-> (G(p1 & q1) | G(p2 & q2)) )


==> equivalences/eq6.txt <==
!( G((p1 & G q1) | (p2 & G q2)) <-> G((q1 & p1) | (q2 & p2)) )


==> equivalences/eq7.txt <==
!( G(p1 & G q1) <-> G(p1 & q1) )


==> equivalences/eq8.txt <==
!( F((p1 -> F p0) & (p2 -> F p0)) <-> F((!p1 & !p2) | (p0 & O(p1 | p2))) )


==> equivalences/eq9.txt <==
!( F((p1 -> X F q1)) <-> F(wX(False) & (O(!p1) | O(q1 & Y O(p1)))) )


==> equivalences/lowerbound/2.txt <==
!(
  ( F((p1 -> F q1) & (p2 -> F q2)) )
<->
  F( wX(False) & (O(!p1 & !p2) | O(q2 & O !p1) | O(q1 & O !p2) | O(O q1 & O q2)) )
)


==> equivalences/lowerbound/3.txt <==
!(
  ( F((p1 -> F q1) & (p2 -> F q2) & (p3 -> F q3)) )
<->
  ( F(wX(False) & (
    O(!p1 & !p2 & !p3)   |
    O(q3 & O(!p1 & !p2)) |
    O(q2 & O(!p1 & !p3)) |
    (O(q2 & O !p1) & O(q3 & O !p1)) |
    O(q1 & O(!p2 & !p3)) |
    (O(q1 & O !p2) & O(q3 & O !p2)) |
    (O(q1 & O !p3) & O(q2 & O !p3)) |
    (O(q1) & O(q2) & O(q3))
  )) )
)


==> equivalences/markey.txt <==
!( G((p1 <-> O H p1) -> (p0 <-> O H p0)) <-> G((p1 <-> O(Z(False) & p1)) -> (p0 <-> O(Z(False) & p0))) )


==> equivalences/past1.txt <==
!( 
  ( p & F(p & F(Y q & p) & F(Y Y r & F(s | Y q))) )
<->
  ( F(
      O((s | Y q) & O(Y Y r & O(p & O(p & Z False)))) &
      O((Y q & p) & O(p & O(p & Z False)))
    ) 
  )
)


==> reviews-and-rebuttal/rebuttal.txt <==
We would like to thank the reviewers for their positive
assessment of our work. We will take the numerous
constructive suggestions into consideration when revising
our manuscript.

Below, we would like to clarify the connections between the
submitted paper and [3], in relation to the following
comment given by Reviewer 2: 

"The work is incremental and it builds upon the recent paper
of authors [3] in TIME23 where also a similar
non-succinctness result is shown". 

The connections between the submitted paper and [3] are
limited to the topic: succinctness lower bounds for linear
temporal logics. In particular, it is impossible for the
current submission to build upon [3]. Indeed, [3] relies on
the technique by Markey to obtain lower bounds, that is the
technique we show (see Proposiiton 1 and Theorem 5) not to 
work for the logics that we considered in the submission. 
If anything, the submitted paper shows the limitations of 
[3], highlighting that a radically difference approach is 
needed when considering cosafety languages. Our combinatorial 
proof system provides such an approach.

We would also like to point out that the logics considered
in the submission were not in fact selected with the goal of
continuing our work on succinctness. Our main motivation was
to provide a matching lower bound for the pastification
algorithm given in [4], thus proving its optimality, as
highlighted in Corollary 1. The appeal of this pastification
algorithm stems from the many properties of pure past LTL
that pure future fragments do not have, like, e.g., a
construction of DFAs of singly exponential size and an
EXPTIME-complete realizability problem.


==> reviews-and-rebuttal/reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 8455
TITLE: Succinctness of Cosafety Fragments of LTL via Combinatorial Proof Systems
AUTHORS: Luca Geatti, Alessio Mansutti and Angelo Montanari

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
[Summary]
This paper explores concise representations for fragments of Linear Temporal Logic with Past (LTL) without binary temporal operators. The main results is the identification of a family of cosafety languages that can be expressed using a formula with the F as the only temporal modality of linear size O(n), but requires an exponential formula of the form F phi, where phi only has past modalities (and also the other way round). It is shown that this result is not possible to obtain using the classical method by Markey and Bull. Instead, a combinatorial proof system is proposed, where deduction trees represent LTL formulae. 

[Evaluation]
The paper's topic is well-motivated; personally, I find Theorem 1 more intriguing, whereas the abstract places greater emphasis on Theorem 2. However, the most noteworthy aspect is the proof technique, which is quite unusual in this context. The paper is written clearly and reasonably, although it is occasionally a bit verbose. I did not check all the technical details (the appendix is longer than the paper itself), but the bits I reviewed are technically correct.

In summary, this paper presents interesting results in an engaging manner. Therefore, I recommend accepting it.

[Detailed comments]
Automata method: In the line 546 (section title) and in the line 115 (introduction) you should change "methods" to "method"... Even in the abstract, you use the singular form "method", and indeed, you just show that one method does not work. If you want to use the plural form, then more justification is needed.

Section 4.2 could be more concise. Or perhaps some of the text there could be moved to the introduction, or the conclusions. Now, it breaks the flow of the paper as it is a motivation/related work in the middle of technical results. 

[Typos]
l 243: rules the -> rules of the
l 266: all trace -> all traces
l 329: yield -> yields
l 330: types -> type
l 552: a central -> central
l 751: form -> from
l 827: follow -> follows
----------- Reviewer's confidence -----------
SCORE: 4 ((high))


----------------------- REVIEW 2 ---------------------
SUBMISSION: 8455
TITLE: Succinctness of Cosafety Fragments of LTL via Combinatorial Proof Systems
AUTHORS: Luca Geatti, Alessio Mansutti and Angelo Montanari

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
Summary:
The paper studies an interesting proof technique to establish non-succintness of subclasses of LTL with future and past modalities. The main result proved is that F(LTL[Y,P]) can be exponentially more succint than pure future logic LTL[X,X',F,G], over finite traces. Here, the former consists of formulae of the form F(phi) with phi being a pure past-time formula. A mirror image (future to past blow up) of this result is also proved. It

The main technical tool proposed is a "combinatorial proof system" which establishes separability of pair (A,B) of sets of traces, $A \cap B = \emptyset$ by a formula $\psi$ in LTL[X,X',F,G]. Such a formula holds for all traces in A and it does not hold for any trace in B. The derivation tree in the proposed system has the interesting property that the structure and size of the proof tree coincides with the structure and size of the LTL future formula separating (A,B). Hence lowerbound on formula separating given (A,B) can be proved by giving lower bound on derivation tree. This framework is used on
on concrete F(pLTL) formula of size n and a pair (An,Bn) of traces separated by it. By a combinatorial argument it is shown that any derivation tree has at least exponential size in n.
The authors also argue that Markey classical argument using automata that LTL+Past is exponentially more succinct than LTL-future does not work for their example.

Main Comments:
--------------
The paper is well motivated rigorously presented and it refers to related work adequately. It is in the scope of FoSSaCS conference.

The work is incremental and it builds upon the recent paper of authors [3] in TIME23 where also
a similar non-succinctness result is shown. In fact, the current succinctness result is a very mild extension of the work in TIME23. What is more novel here is the "combinatorial proof system" for separation, whereas earlier work used an automata theoretic argument. The separation proof system derives straight-forwardly from the Adler-Immerman games for CTL*. Authors argue that the proof system approach has advantages over Adler-Immerman games but this observation seems to be of limited value.
Focus on separation formulae is interesting and also extends naturally to formula learning
from set of models and set of counter-models. For proving non-succinctness, all the hard work is in establishing the lower bound on derivation-tree, which seems to be not much simpler than the argiment in AI games. There are several consequences of the main result which are adequately worked out.

On the whole I find the paper to make an incremental contribution to understanding of LTL modalities with a novel and interesting proof approach for establishing separation formulae and lowerbounds on their sizes.



Detailed Comments:
------------------

While section 4.2 on Adler-Immerman game is briefly introduced, it plays no role in the development of the paper. It is more like related work.

A small technical detail: How do you separate {aa} from {a}. Note that {a}^X=emptyset.

Figure 2: Proof rule for weak next. The weak-next operator symbol should be used in place of next. Tilda missing.

In the proof rules for OR and AND, disjoint union is used. Rule will be sound for union also? Please comment why disjoint union is used (to get the formula size right).

Section 4.2. Please state when the game terminates.


Section 4.2. Please state when the game terminates.
lines 321-323 "The duplicator has a trivial optimal strategy" This is unclear. Please expand and explain.

Typos:
------

Line 237 Should "X \bot" in the formula be "WeakX \bot"? Pl. check.

Line 355 "involution" what does this mean?

Line 364 "belongs to in" should be "belongs to"
----------- Reviewer's confidence -----------
SCORE: 4 ((high))


----------------------- REVIEW 3 ---------------------
SUBMISSION: 8455
TITLE: Succinctness of Cosafety Fragments of LTL via Combinatorial Proof Systems
AUTHORS: Luca Geatti, Alessio Mansutti and Angelo Montanari

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper studies succinctness of co-safety fragments of Linear Temporal Logic with unary Past and future operators over finite and infinite words. Specifically, it compares between two co-safety fragments of LTL: i) pure-future LTL formulas with the operators Next (X), Weak-next (\tilde{X}), Eventually (F), and Always (G); and ii) eventually pure-past LTL formulas of the form Eventually(\psi), where \psi can have only the pure-past operators Yesterday (Y), Weak Yesterday (\tilde{Y}), Once (O), and History (H). The paper shows that there is an exponential succinctness difference in both directions. In particular:
Theorem 1. F(LTL[O]) can be exponentially more succinct than LTL[X, \tilde{X}, F, G].
Theorem 2. LTL[F] can be exponentially more succinct than F(LTL[Y, \tilde{Y}, O, H]).
In order to prove Theorem 1, the paper introduces a proof system, based on Adler and Immerman games, whose deduction trees represent LTL formulas.  Theorem 2 is proven by relying on a “future–past duality” between future and past fragments of LTL.

The paper is well written and provides deep and interesting proofs. I found of special interest the proof-system technique for showing a lower bound to the length of an LTL formula.

Comments: 

- To my opinion, there is an exaggerated bias toward past LTL over finite words, compared to future LTL over infinite words:
  -- l.22: "Linear Temporal Logic with Past (LTL [16,22]) is the de-facto standard language for the specification, verification, and synthesis of reactive systems [18]." - I'm not sure this is the case these days. LTL with past indeed gets some attention recently, but I think the pure-future LTL is still more dominant.
  -- l.33: "LTL was commonly interpreted over infinite traces, recent work mainly considers its finite trace semantics" - There are some recent work about LTL over finite trances, but still most recent work is with respect to infinite traces
  -- l. 44: "As for applications, F(pLTL) is considered to be much more convenient than LTL[X, U]" - It has its benefit, but it is also quite confusing for the users to combine the future view (F) with a past view.

- l. 11: "past formulae": it may be clearer to write "eventually past formulae"
- l. 38: "There are two notable syntactic characterizations of the cosafety languages of LTL. The first one is a pure future characterization given by the logic LTL[X, U]" - The sentence is confusing, as LTL[X, U] does not only consider cosafety languages.
- l. 61: "To the best of our knowledge, the only known result is the one in [3]"  - While Markey's result considers a safety, and not a co-safety language, it should also be mentioned here for better clarity (and not only in l. 101).
- l. 184: "has size is in" -> "has size in"
- l. 240: The < , > notation for separation with respect to S is confusing, as this notation is standardly used for a tuple (as, for example, in l.123) 
- l. 243: "rules the form" -> "rules of the form"
- l. 261: You use in the inference rules union of disjoint sets - do you want to require, above the inference line, that the sets A and B are disjoint?
- l.266: "trace" -> "traces"
- l. 288: "form" -> "from"
- l. 357: Is the choice of total order fixed but arbitrary?
- l. 374 "belongs to in" -> "belongs to" 
- l. 265: "we us denote" -> "we denote"
- l. 369: "form" -> "from"
- Before lemma 4: An intuitive explanation of the proof may help. In particular, an explanation of how the proof system allows to provide a lower bound on the size of an LTL formula, as opposed to a lower bound on its nesting depth. There can also be a discussion of whether and how different is your approach of using a proof system to show a lower bound compared to directly showing a lower bound by analyzing an LTL formula that separates between the sets A and B.
- l. 386: "sets" is not clear. Maybe something like "letters (sets of atomic propositions)"
- l. 389: "the minimal deduction tree" - Is there always a unique minimal tree?
- l. 390 "and us assume" -> "and assume"
- l. 393 "follow" -> "follows"
- Theorem 4: It does not seem to be a Theorem, but rather a lemma. Alternatively, its proof may be considered a proof of Theorem 1.
----------- Reviewer's confidence -----------
SCORE: 4 ((high))


------------------------------------------------------

